Exploiting Hankel-Toeplitz Structures for Fast Computation of Kernel Precision Matrices

The Hilbert-space Gaussian Process (HGP) approach offers a hyperparameter-independent basis function approximation for speeding up Gaussian Process (GP) inference by projecting the GP onto M basis functions. These properties result in a favorable data-independent $\mathcal{O}(M^3)$ computational complexity during hyperparameter optimization but require a dominating one-time precomputation of the precision matrix costing $\mathcal{O}(NM^2)$ operations. In this paper, we lower this dominating computational complexity to $\mathcal{O}(NM)$ with no additional approximations. We can do this because we realize that the precision matrix can be split into a sum of Hankel-Toeplitz matrices, each having $\mathcal{O}(M)$ unique entries. Based on this realization we propose computing only these unique entries at $\mathcal{O}(NM)$ costs. Further, we develop two theorems that prescribe sufficient conditions for the complexity reduction to hold generally for a wide range of other approximate GP models, such as the Variational Fourier Feature (VFF) approach. The two theorems do this with no assumptions on the data and no additional approximations of the GP models themselves. Thus, our contribution provides a pure speed-up of several existing, widely used, GP approximations, without further approximations.

==> data/HGPprecipitation_timing.csv <==
t_min,t_max,t_median,t_mean,t_std,m
0.07215040299342945,0.09600884000246879,0.07325602699711453,0.07477586106494225,0.0057520533632101885,25
0.11834816599730402,0.1477022559993202,0.12056052300613374,0.12220541813100377,0.007073701696581783,100
0.25576531900151167,0.3123158859962132,0.26391083699127194,0.2682012082009654,0.014874207521070906,225
0.34614713699556887,0.4466648560046451,0.3791449510026723,0.38715635979994356,0.030227355059169923,400
0.5578606009948999,0.7051535860082367,0.5620475799951237,0.5850340120668989,0.04111536338327967,625
0.9692325159994652,1.1851016430009622,0.9885340979963075,1.0171918884007027,0.06476252165969866,900
5.598860223995871,5.692224700993393,5.663189505008631,5.656847761599541,0.026911098855072896,1225
12.272655770007987,12.409606517991051,12.316858621998108,12.329391339200082,0.03738192858220768,1600
22.29588135999802,22.399277425996843,22.352535443002125,22.346729588667706,0.02718437967661405,2025
36.11111872000038,36.36334262699529,36.25285974099825,36.24899953980057,0.06580378293697522,2500
54.025396502998774,54.24405153699627,54.062852207993274,54.075994884999815,0.05332738412187857,3025
77.10604078699544,77.77953459099808,77.2530598769954,77.3136693987976,0.18272431445299073,3600
106.67519078099576,107.25711175099423,106.81854701699922,106.88183562273237,0.15768512504599574,4225


==> data/HGPtiming.csv <==
t_median,t_min,t_max,t_mean,t_std,m
3.1349356259997876,3.1106042999999772,3.1500530069997694,3.1321081435553424,0.011530146533738942,8
3.1677956939993237,3.117874149000272,3.180636768000113,3.158520558999953,0.019734697733425396,27
3.1764461369994024,3.154948866000268,3.189218432999951,3.1758427762222503,0.009255811620325237,64
3.15915712900005,3.1379353259999334,3.1690108169996165,3.1548839074443498,0.012055654140981312,125
3.181768866999846,3.1611143079999238,3.192764022999654,3.17710299444439,0.012421735533661675,216
3.238081196999701,3.2118539489993054,3.2463371550002194,3.233324332666598,0.010658445552884185,343
3.232172807999632,3.221148409000307,3.2535292239999762,3.23615547866666,0.010113839912761264,512
3.3536101540003074,3.329099436999968,3.3807742150002014,3.3568108003335304,0.016443162917774628,729
3.5144207310004276,3.478641176000565,3.5299380730002667,3.510512312222393,0.015907386376735794,1000
3.910442397999759,3.8691496009996627,3.945640903999447,3.9082924821108866,0.020991824872492314,1331
4.55251743899953,4.522194338999725,4.564403859999402,4.548914411000017,0.012877228330355754,1728
7.516444525999759,7.459483424000609,7.823429309000858,7.543188408666942,0.10134824727400173,2197
9.88220253000054,9.73068837000028,10.297724485999424,9.901936727000045,0.16072969349855756,2744
13.023572240000249,12.962135407999995,13.174089244000243,13.03820518444455,0.06080781491176976,3375
17.55592143299964,17.50284041699979,17.606967428000644,17.550372113444507,0.03629180466560459,4096
23.607839700000113,23.552040145999854,23.699954286999855,23.615228407222173,0.04313578911223423,4913
31.83513812899946,31.759025491000102,32.867330683000546,32.02962280822198,0.3675480314399169,5832
43.194553523999275,42.42821598299997,43.910424608999165,43.14100377455522,0.48435225281562927,6859
57.86850254300043,57.30011578000085,58.42747422700086,57.75267646411137,0.34924969004748074,8000
76.15366319399982,75.41213679700013,76.79558816799909,76.1464992038891,0.371399081055733,9261
99.6014889119997,99.33384919399941,100.84240074700028,99.85762924844433,0.5260224197927768,10648
129.59547173900137,128.609261435,130.64111084399883,129.57877374711137,0.7170143543363227,12167
165.19560144699972,164.69690969600015,166.96999907600002,165.64496265755506,0.8777097904734473,13824


==> data/SHGPprecipitation_timing.csv <==
t_min,t_max,t_median,t_mean,t_std,m
0.13300735599477775,0.28516550100175664,0.13461006699071731,0.14795250919802735,0.03734419474158748,25
0.26840035599889234,0.33561241799907293,0.27048709298833273,0.2757834930671379,0.01645478911658007,100
0.48900673000025563,0.578610384996864,0.49308813699462917,0.49985536973496586,0.02187235045872311,225
0.7960995549947256,0.8705804529890884,0.8002865990129067,0.8079663343329836,0.0183421723219559,400
1.1888991349987919,1.2643213410046883,1.1975269789982121,1.2063951528669956,0.02184035048394516,625
1.6666521029983414,1.746417433998431,1.6754325080109993,1.6845885181993556,0.019526425461592032,900
2.2449155209906166,2.356838861000142,2.2680505590105895,2.2733448856005753,0.02579922187428019,1225
2.8898764940095134,2.996213798993267,2.917280962006771,2.918583950799075,0.02464870112601374,1600
3.652758761003497,3.843504390999442,3.6967107550008222,3.7086112737995185,0.048413233954641824,2025
4.525277520995587,4.689088773011463,4.553100336997886,4.568355340867614,0.042282458217913856,2500
5.440248020997387,5.5844881829980295,5.491971448005643,5.493092656866065,0.04197778634451385,3025
6.504641963998438,6.680640760998358,6.596947348996764,6.596968999533177,0.05553082356221599,3600
8.029899489003583,8.119652702996973,8.072626056993613,8.071136178665135,0.027665463578684678,4225


==> data/SHGPtiming.csv <==
t_median,t_min,t_max,t_mean,t_std,m
0.006697281999549887,0.006684003000373195,0.008296119000078761,0.00687969922223096,0.0005011218610711089,8
0.01578670399976545,0.015767036999932316,0.015863347000049544,0.015801142999912875,3.2858186532184273e-05,27
0.03474613700018381,0.03443917100048566,0.034801722999873164,0.034698991666725,0.00011118997010468519,64
0.06683539799996652,0.0663214109999899,0.08033130100011476,0.06912138633358861,0.004379239374050059,125
0.11726681599975564,0.1159983719999218,0.11737715599974763,0.11702954333334976,0.0004680846690456234,216
0.1854519970002002,0.18531255300058547,0.19930643900079303,0.18743711555564205,0.004411581424117287,343
0.28367265300039435,0.28239256300003035,0.2856436800002484,0.28389676300008027,0.0009339256875750678,512
0.402889251000488,0.4018472989992006,0.42061645700050576,0.4051672458888586,0.00560887028743529,729
0.5466679399996792,0.5388268279994008,0.5748670319999292,0.5497309613332011,0.009840925436043906,1000
0.7299822480008515,0.7265652769992812,0.7415783829992506,0.7315056491110631,0.005094510667788499,1331
0.9372036049999224,0.9344615609998073,0.9688279310003054,0.9442427557778501,0.012339798046847076,1728
1.1784595909994096,1.1759781589998966,1.199547593000716,1.1833883963333087,0.008978384466833168,2197
0.8836714220005888,0.8815728029994716,0.9279260800003613,0.8910647400000218,0.015377839240822979,2744
1.077248499000234,1.072477476000131,1.1486290330003612,1.091727086333473,0.027545722952949065,3375
1.0111032430004343,0.9937299510002049,1.0804435540003396,1.0257685725556358,0.028993481282734674,4096
1.2023190659992906,1.1872642059997816,1.2961179520007136,1.2269089592221765,0.041837537809502834,4913
1.4108698199997889,1.3967167370001334,1.5098901209994438,1.4375116663333958,0.04473846809839424,5832
1.7683155629983958,1.6765473380000913,1.8861354420005227,1.7627425572221302,0.067189291753533,6859
1.9355935490002594,1.8824238990000595,2.0728329599987774,1.9609164972219635,0.05841981658192447,8000
2.299045133000618,2.214042988998699,2.352352466999946,2.2906401536664713,0.04703836128968453,9261
2.7887711950006633,2.5160200749996875,2.8595161140001437,2.7591966112227557,0.09536339295319292,10648
3.1187796689991956,2.9025535309992847,3.1974428840003384,3.10801221866657,0.09065227712829842,12167
3.3287084690000484,3.2511074930007453,3.6182919009988836,3.3667632029998154,0.10877899943986488,13824
3.764560834999429,3.700573373000225,4.059925469000518,3.808195693555414,0.10752097599889328,15625
4.401732918999187,4.141535881000891,4.531573627000398,4.3610068482222335,0.16038973550973853,17576
5.0325027809994936,4.744601497999611,5.093500069000584,4.974606332111256,0.1188878017402457,19683
5.26134341100078,5.168477985000209,5.361857696998413,5.260280541000005,0.06279923376932484,21952
5.924152672001583,5.769192069001292,6.3243395350000355,6.020245566000489,0.2220507809043663,24389
6.748908692999976,6.353685404999851,6.959900653999284,6.705647186666384,0.20686417182455205,27000
7.327516977000414,7.131477445998826,7.675122520000514,7.383551896110778,0.20475420533916433,29791
8.098151156998938,7.819054004999998,8.366820671000823,8.09834360399994,0.20137228513005778,32768
8.820140349000212,8.477159100999415,9.165417946000161,8.814388424888925,0.25662311920732056,35937
9.45828824199998,9.271820407000632,10.06975070000044,9.632832712333563,0.3268275323263639,39304
10.398726520001219,10.053826178000236,10.901111567998669,10.440151480444303,0.2996152440185244,42875
11.119941970999207,10.956530524999835,11.97502770400024,11.33017104766663,0.34562174197865786,46656
12.427527148000081,11.865159430000858,12.941582228000698,12.382169579000118,0.4051248270331988,50653
13.430468534001193,12.886178765000295,13.947910024000521,13.482508531111508,0.40774981470528937,54872
14.228428172998974,13.91098029100067,15.02009165399977,14.410239658444576,0.45242223071032583,59319


==> data/UnderwaterResults1.csv <==
BFs,MeanTimesHS,STDTimesHS,MeanTimesHankel,STDTimesHankel,SMSE,MSLL
900,0.0032472716,0.00027924657,1.8593e-05,3.3992199e-06,0.0027220595,2.7699428
961,0.0036743576,0.00034560353,2.48533e-05,5.2014784e-06,0.0026180435,2.7648615
1024,0.0041253398,0.00035560587,2.47638e-05,4.9902227e-06,0.0024910828,2.7587062
1089,0.0046194548,0.00039987518,2.62027e-05,5.2413484e-06,0.0023068728,2.749768
1156,0.0051216604,0.00046748085,2.63308e-05,5.384091e-06,0.0021044152,2.73984
1225,0.005720695,0.00048969173,2.80821e-05,5.8803002e-06,0.0019185712,2.730636
1296,0.0063637953,0.00054010125,2.79254e-05,5.6048003e-06,0.0016813426,2.7189407
1369,0.007068715,0.0005767818,2.91453e-05,5.9727383e-06,0.0013944488,2.7048754
1444,0.007752274,0.00064289813,2.95563e-05,5.9378687e-06,0.0011129304,2.691285
1521,0.0085926039,0.00075773869,2.98101e-05,5.6248393e-06,0.00098654532,2.6852904
1600,0.0095039938,0.00077879754,3.0244e-05,5.7540363e-06,0.0010134207,2.6865746


==> data/UnderwaterTiming.csv <==
BFs,MeanTimesHS,STDTimesHS,MeanTimesHankel,STDTimesHankel,SMSE,MSLL
900,1643.496,121.613032,33.6486,7.41272221,0.0646586528,0.284706718
1225,3367.257,393.283405,34.0794,10.7540369,0.0414277696,0.115529159
1600,5395.1553,529.250491,41.8635,15.2873325,0.0310625217,0.0400407326
2025,8274.4479,527.572971,63.4863,8.27787994,0.0237138058,-0.0134082179
2500,13131.8874,766.010503,66.6732,10.7001158,0.0183528052,-0.0522911684
3025,16173.6141,2066.79931,82.3101,14.9161286,0.0137616132,-0.0855413112
3600,21890.2041,1801.95201,79.7028,10.4687328,0.0115866151,-0.10126304
4225,32157.3336,2817.70169,117.3315,288.340683,0.0105941788,-0.108431636
4900,45577.8162,3681.86217,85.9848,9.44884478,0.0100852099,-0.112086377
5625,61011.8565,5039.21955,94.6248,19.0235804,0.00951150386,-0.116201209
6400,80042.0301,5614.61962,96.0645,9.78615569,0.00896184877,-0.120138917


==> data/UnderwaterTimingNew.csv <==
BFs,MeanTimesHS,STDTimesHS,MeanTimesHankel,STDTimesHankel,SMSE,MSLL
900,1979.7042,152.9967313,53.1864,7.035356526,0.06465865283,0.2847067183
1225,3980.3064,223.159894,49.5768,12.54361143,0.04142776964,0.1155291594
1600,6771.7398,1495.072399,57.4656,6.948360801,0.0310625217,0.04004073261
2025,10207.074,537.6774106,99.5298,10.78558316,0.02371380576,-0.01340821793
2500,15573.663,971.0433458,110.2332,12.82860605,0.01835280516,-0.05229116839
3025,22713.3696,767.4910013,115.4004,13.98490412,0.01376161322,-0.08554131121
3600,31984.5336,929.2195002,118.6326,15.93024178,0.01158661509,-0.1012630396
4225,44101.7154,1462.291247,149.0916,17.47735578,0.01059417881,-0.1084316365
4900,59651.541,2027.075696,150.8472,15.77386395,0.0100852099,-0.1120863768
5625,79431.5064,3146.930404,158.1264,16.3095116,0.00951150386,-0.1162012086
6400,101561.1558,2724.528158,170.9892,30.6809996,0.00896184877,-0.1201389165

